An a posteriori error estimate for a 0D/2D coupled model

This work is motivated by the need of efficient numerical simulations of gas flows in the serpentine channels used in proton-exchange membrane fuel cells. In particular, we consider the Poisson problem in a 2D domain composed of several long straight rectangular sections and of several bends corners. In order to speed up the resolution, we propose a 0D model in the rectangular parts of the channel and a Finite Element resolution in the bends. To find a good compromise between precision and time consuming, the challenge is double: how to choose a suitable position of the interface between the 0D and the 2D models and how to control the discretization error in the bends. We shall present an \textit{a posteriori} error estimator based on an equilibrated flux reconstruction in the subdomains where the Finite Element method is applied. The estimates give a global upper bound on the error measured in the energy norm of the difference between the exact and approximate solutions on the whole domain. They are guaranteed, meaning that they feature no undetermined constants. (global) Lower bounds for the error are also derived. An adaptive algorithm is proposed to use smartly the estimator for aforementioned double challenge. A numerical validation of the estimator and the algorithm completes the work. \end{abstract}

==> images/dat/adapt_test1.dat <==
Interface DoFs ErrorsTilde  ErrorOmega EstimatorOmegaTilde Index   DOFRef EstGamma  RateError
4.4       84    0.149678     0.149679     0.170874         1.14161   1540177  0.000357955  0.83086
4.4       302    0.0516924     0.051694     0.0654847         1.26677   1540177  0.00103162  1.72929
4.4       417    0.0295872     0.02959     0.0358232         1.21065   1540177  0.000981614  1.20042
4.4       814    0.0132554     0.0132619     0.0156466         1.17982   1540177  0.000917369  0.945737
4.4       2395    0.00477689     0.00479469     0.00567086         1.18274   1540177  0.000839507  0
 


==> images/dat/adapt_test1_beforeOctobre23.dat <==
Interface    DoFs         ErrorsTilde                     ErrorOmega                        EstimatorOmegaTilde             Index
4.4         84         0.149678                    0.149679                        0.170874             1.14161
4.4         302         0.0516924                    0.051694                        0.0654847             1.26677
4.4         417         0.0295872                    0.02959                        0.0358232             1.21065
4.4         834         0.0126354                    0.0126422                        0.0152241             1.20423
4.4         2304         0.0050379                    0.00505478                        0.00606692             1.20023


==> images/dat/adapt_test2.dat <==
Interface DoFs ErrorsTilde  ErrorOmega EstimatorOmegaTilde Index   DOFRef EstGamma  RateError
3.8       98    0.154895     0.154895     0.176161         1.13729   1540177  8.68962e-06  0.844783
3.8       347    0.0532308     0.0532308     0.0667582         1.25413   1540177  4.69581e-05  1.83766
3.8       512    0.026044     0.026044     0.0315484         1.21135   1540177  3.97388e-05  1.00929
3.8       1269    0.0104197     0.0104197     0.0126315         1.21227   1540177  3.3979e-05  1.30742
3.8       2721    0.00384371     0.00384372     0.00457943         1.19141   1540177  2.59523e-05  1.02702
3.8       8388    0.00120951     0.00120955     0.0014192         1.17333   1540177  2.46652e-05  1.09182
3.8       27531    0.00033041     0.000330547     0.000390075         1.18009   1540177  1.9436e-05  1.01509
3.8       106489    8.36964e-05     8.42367e-05     9.99545e-05         1.18659   1540177  1.90947e-05  0
 


==> images/dat/adapt_test2_beforeOctobre23.dat <==
Interface DoFs ErrorsTilde  ErrorOmega EstimatorOmegaTilde Index   DOFRef EstGamma  RateError
3.8       98    0.154895     0.154895     0.176161         1.13729   1540177  8.68962e-06  0.844783
3.8       347    0.0532308     0.0532308     0.0667582         1.25413   1540177  4.69578e-05  1.83429
3.8       508    0.0264561     0.0264561     0.0319069         1.20603   1540177  3.62898e-05  1.11313
3.8       1080    0.0114264     0.0114264     0.0138339         1.2107   1540177  3.54104e-05  1.20676
3.8       2483    0.00418409     0.0041841     0.00489124         1.16901   1540177  2.88571e-05  1.04179
3.8       8361    0.0011811     0.00118114     0.00139439         1.18055   1540177  2.36166e-05  1.0989
3.8       28373    0.00030843     0.000308577     0.000356745         1.1561   1540177  2.15542e-05  0.980807
3.8       122965    7.31988e-05     7.3816e-05     8.68683e-05         1.17682   1540177  1.9099e-05  0
 


==> images/dat/test1a.dat <==
xCut  meshSize  totErr  totEst  IEff  EstGamma  EstGammaNew
0.1  0.0789985  0.0288958 0.0378288  1.30914  1.6249e-15  3.87679e-15
0.2  0.0776198  0.0288273 0.0376566  1.30628  2.85978e-15  7.30236e-15
0.3  0.0850544  0.0289862 0.0377232  1.30142  5.42786e-15  1.3835e-14
0.4  0.0780379  0.0290908 0.0379672  1.30513  1.00638e-14  2.56397e-14
0.5  0.0786487  0.0302409 0.0388406  1.28437  1.84341e-14  4.73308e-14
0.6  0.083077  0.0290018 0.0381573  1.31569  3.4645e-14  8.90843e-14
0.7  0.0780167  0.0304459 0.038272  1.25705  6.4871e-14  1.67096e-13
0.8  0.0768992  0.0298123 0.0379385  1.27258  1.22039e-13  3.13998e-13
0.9  0.0761083  0.0293764 0.0382225  1.30113  2.28749e-13  5.87911e-13
1  0.078651  0.0291166 0.0381755  1.31113  4.2923e-13  1.10367e-12
1.1  0.0823507  0.0305768 0.0386018  1.26245  8.02379e-13  2.06375e-12
1.2  0.0821982  0.0291763 0.0381096  1.30618  1.50619e-12  3.87459e-12
1.3  0.0785621  0.0293831 0.0385071  1.31052  2.82303e-12  7.26158e-12
1.4  0.076421  0.0296121 0.0384076  1.29702  5.28855e-12  1.36028e-11
1.5  0.0801113  0.0294777 0.0377442  1.28043  9.92447e-12  2.55303e-11
1.6  0.0781644  0.0294837 0.0384844  1.30528  1.85878e-11  4.78139e-11
1.7  0.0773337  0.0298021 0.0380889  1.27806  3.48579e-11  8.96829e-11
1.8  0.0759432  0.0291922 0.0378557  1.29677  6.53381e-11  1.68043e-10
1.9  0.0865018  0.0297171 0.0385325  1.29664  1.22392e-10  3.14674e-10
2  0.0780718  0.0297956 0.0379764  1.27456  2.29521e-10  5.90383e-10
2.1  0.0810923  0.0289615 0.0379739  1.31118  4.30346e-10  1.10701e-09
2.2  0.0814296  0.0292278 0.0382913  1.3101  8.0627e-10  2.07318e-09
2.3  0.0759644  0.0296167 0.0378816  1.27906  1.51186e-09  3.88761e-09
2.4  0.0836822  0.0295865 0.0385352  1.30246  2.83179e-09  7.2841e-09
2.5  0.0821156  0.0292593 0.0382169  1.30615  5.31151e-09  1.36631e-08
2.6  0.0778294  0.0292425 0.0382173  1.30691  9.9608e-09  2.56303e-08
2.7  0.0792028  0.0288243 0.0376095  1.30478  1.86682e-08  4.80071e-08
2.8  0.0821524  0.0295689 0.0376927  1.27474  3.4997e-08  9.00258e-08
2.9  0.0812685  0.0291343 0.0380423  1.30576  6.55935e-08  1.68785e-07
3  0.0790011  0.0296504 0.0380532  1.2834  1.22924e-07  3.16259e-07
3.1  0.0761492  0.0291017 0.0380168  1.30635  2.30524e-07  5.93036e-07
3.2  0.0770618  0.0303066 0.0382297  1.26143  4.31409e-07  1.10912e-06
3.3  0.0938711  0.0293514 0.0383237  1.30569  8.0947e-07  2.0823e-06
3.4  0.0792043  0.029356 0.0376124  1.28125  1.5184e-06  3.90853e-06
3.5  0.0790023  0.0291822 0.0380937  1.30538  2.84556e-06  7.32318e-06
3.6  0.0778748  0.0284856 0.0367984  1.29182  5.34811e-06  1.37606e-05
3.7  0.0753155  0.0289647 0.0379072  1.30874  9.99873e-06  2.57276e-05
3.8  0.0754054  0.0290246 0.0380091  1.30955  1.87329e-05  4.81986e-05
3.9  0.075023  0.0287196 0.0375491  1.30744  3.51453e-05  9.0428e-05
4  0.0821206  0.0293474 0.037514  1.27827  6.58328e-05  0.000169371
4.1  0.0761986  0.0291003 0.037931  1.30346  0.000123475  0.000317706
4.2  0.0790343  0.0303763 0.0379681  1.24993  0.000231284  0.000595478
4.22  0.0754793  0.0293631 0.0383012  1.3044  0.000262222  0.000674953
4.24  0.0807544  0.0296737 0.0378506  1.27556  0.000297491  0.000766324
4.26  0.0750355  0.029541 0.0377322  1.27728  0.000337244  0.000868347
4.28  0.0791492  0.0300116 0.0385819  1.28557  0.00038246  0.000985581
4.3  0.0782736  0.0286091 0.0373485  1.30547  0.000434027  0.00111951
4.32  0.0752031  0.0305113 0.0387667  1.27057  0.000491641  0.00126787
4.34  0.0822095  0.0296707 0.0377959  1.27385  0.000557778  0.00143956
4.36  0.0780394  0.0296937 0.0386397  1.30128  0.000631864  0.0016311
4.38  0.0808318  0.0294891 0.0381825  1.2948  0.000717209  0.00185507
4.4  0.0763446  0.0298796 0.0383064  1.28203  0.000812908  0.00210648
4.42  0.077831  0.0291678 0.0373246  1.27965  0.000922085  0.00239289
4.44  0.0758093  0.0290359 0.0374465  1.28966  0.00104584  0.00272137
4.46  0.0782736  0.0290469 0.0379208  1.3055  0.00118564  0.00309097
4.48  0.0821191  0.0296992 0.0379561  1.27802  0.00134367  0.00352202
4.5  0.0753099  0.0301745 0.0378137  1.25317  0.001526  0.00401701
4.52  0.0760463  0.0296659 0.0381053  1.28448  0.00172869  0.00458903
4.54  0.0732773  0.0288355 0.0376916  1.30712  0.00196327  0.00526206
4.56  0.0776861  0.0292043 0.0380974  1.30451  0.00222481  0.00603021
4.58  0.086708  0.0289213 0.0377855  1.30649  0.00253168  0.00699241
4.6  0.079009  0.0285581 0.0372909  1.30579  0.00288191  0.00811774
4.62  0.0813764  0.029692 0.0378781  1.2757  0.00341766  0.0097345
4.64  0.0785471  0.029336 0.0375565  1.28022  0.00415153  0.0119513
4.66  0.0776726  0.0298035 0.0386648  1.29733  0.00519161  0.0148677
4.68  0.0750212  0.0293052 0.038145  1.30165  0.00620954  0.0182422
4.7  0.0821285  0.0289118 0.0378449  1.30898  0.00731994  0.0219197
4.72  0.0820264  0.0307836 0.0384944  1.25048  0.00863368  0.0262141
4.74  0.0751632  0.0288884 0.0377314  1.30611  0.00984256  0.0308012
4.76  0.0892815  0.0303722 0.0388296  1.27846  0.0115047  0.0345578
4.78  0.0787616  0.0295815 0.0380454  1.28612  0.0126516  0.0406032
4.8  0.0763542  0.029406 0.0383495  1.30414  0.014197  0.0452264
4.82  0.0753155  0.0300693 0.0394672  1.31254  0.0161658  0.0503729
4.84  0.0756845  0.029706 0.0388917  1.30922  0.0174603  0.055872
4.86  0.0774518  0.0311199 0.0402771  1.29426  0.0194818  0.0562696
4.88  0.0758788  0.0311265 0.0405088  1.30142  0.0220131  0.069607
4.9  0.073792  0.030801 0.040764  1.32346  0.024073  0.0747688
4.92  0.0767589  0.0321894 0.042768  1.32864  0.0271947  0.0801428
4.94  0.0750341  0.0334174 0.0442463  1.32405  0.0303831  0.0886667
4.96  0.0790002  0.0352166 0.047604  1.35175  0.0346181  0.0900748
4.98  0.0830147  0.0360725 0.0495693  1.37416  0.0386406  0.10286
5  0.0760493  0.038461 0.0532234  1.38383  0.0435323  0.105807
5.02  0.0786166  0.0428339 0.0596578  1.39277  0.0513934  0.119722
5.04  0.0766666  0.0465464 0.0666945  1.43286  0.0595544  0.127476
5.06  0.087968  0.0523509 0.0762714  1.45693  0.0705887  0.12124
5.08  0.07855  0.0603915 0.0899753  1.48987  0.0857107  0.146357


==> images/dat/test1b.dat <==
xCut  meshSize  totErr  totEst  IEff  EstGamma  EstGammaNew
0.1  0.0406989  0.0178667 0.023841  1.33438  2.75903e-15  5.1378e-15
0.2  0.0426678  0.0181246 0.0238818  1.31765  3.42879e-15  7.95585e-15
0.3  0.0412911  0.0181202 0.0238383  1.31556  5.85982e-15  1.43739e-14
0.4  0.0408881  0.0188044 0.023792  1.26524  1.06786e-14  2.68324e-14
0.5  0.039369  0.0181549 0.0238951  1.31618  1.89653e-14  4.83604e-14
0.6  0.0405483  0.0180837 0.023901  1.32169  3.49725e-14  9.00208e-14
0.7  0.0414717  0.0179565 0.0236473  1.31692  6.60001e-14  1.69537e-13
0.8  0.0432571  0.0181996 0.0237773  1.30647  1.2354e-13  3.17614e-13
0.9  0.0408278  0.0180856 0.0237738  1.31451  2.31303e-13  5.94479e-13
1  0.0411663  0.0180857 0.0238511  1.31878  4.33368e-13  1.11387e-12
1.1  0.0390624  0.0180845 0.0238309  1.31775  8.1204e-13  2.08739e-12
1.2  0.0434372  0.019343 0.0241428  1.24814  1.52237e-12  3.91218e-12
1.3  0.0400168  0.0180264 0.0238022  1.32041  2.85458e-12  7.33541e-12
1.4  0.0419548  0.0190201 0.0239336  1.25833  5.3497e-12  1.37483e-11
1.5  0.0385167  0.0181175 0.0237656  1.31175  1.00292e-11  2.57743e-11
1.6  0.0428605  0.0181853 0.0238871  1.31354  1.87955e-11  4.83046e-11
1.7  0.0380753  0.0180422 0.0237034  1.31378  3.52407e-11  9.05631e-11
1.8  0.042653  0.0182166 0.0239729  1.31599  6.60446e-11  1.6973e-10
1.9  0.0428973  0.0189309 0.0238694  1.26087  1.23817e-10  3.18203e-10
2  0.0411667  0.0181005 0.0239016  1.3205  2.32053e-10  5.96367e-10
2.1  0.0412971  0.0180738 0.0238817  1.32134  4.35035e-10  1.11798e-09
2.2  0.0396496  0.0180713 0.0237492  1.31419  8.15517e-10  2.09585e-09
2.3  0.0400183  0.0181004 0.0236782  1.30816  1.52865e-09  3.92849e-09
2.4  0.0400269  0.0183996 0.0239814  1.30337  2.86459e-09  7.36187e-09
2.5  0.0401569  0.0183098 0.0239658  1.3089  5.37011e-09  1.38008e-08
2.6  0.0392763  0.0178806 0.0237655  1.32912  1.00676e-08  2.58732e-08
2.7  0.039208  0.0181571 0.0238694  1.3146  1.88712e-08  4.84986e-08
2.8  0.0392866  0.0180512 0.0238503  1.32126  3.53736e-08  9.09027e-08
2.9  0.0444068  0.0182041 0.023817  1.30833  6.63075e-08  1.704e-07
3  0.0432431  0.0183034 0.0238287  1.30188  1.24304e-07  3.19461e-07
3.1  0.0399952  0.0178257 0.0236855  1.32873  2.33007e-07  5.98743e-07
3.2  0.0419551  0.0181549 0.0238061  1.31128  4.36698e-07  1.1223e-06
3.3  0.0485955  0.0184554 0.0239524  1.29785  8.18288e-07  2.10283e-06
3.4  0.0405586  0.0182015 0.0237111  1.3027  1.53422e-06  3.94277e-06
3.5  0.0398373  0.017772 0.0236018  1.32803  2.87642e-06  7.39254e-06
3.6  0.0485958  0.0182752 0.0239195  1.30885  5.39086e-06  1.38533e-05
3.7  0.0389072  0.0179894 0.0236407  1.31415  1.01074e-05  2.59736e-05
3.8  0.0389299  0.0179648 0.0236199  1.31479  1.89463e-05  4.86856e-05
3.9  0.0419553  0.0180614 0.0236424  1.309  3.55161e-05  9.12676e-05
4  0.0386236  0.0180664 0.0236472  1.3089  6.65651e-05  0.000171056
4.1  0.0401948  0.0180391 0.0236111  1.30889  0.000124805  0.000320748
4.2  0.0415268  0.017976 0.0235758  1.31152  0.000233867  0.000601289
4.22  0.0416127  0.0180785 0.0238199  1.31758  0.00026513  0.000681839
4.24  0.0407045  0.0180609 0.0237617  1.31564  0.000300689  0.000773289
4.26  0.0398549  0.0179538 0.0237584  1.32331  0.000340852  0.000876934
4.28  0.0396987  0.0181616 0.023721  1.30611  0.000386568  0.000994828
4.3  0.0392369  0.0179334 0.0235901  1.31543  0.000438447  0.00112887
4.32  0.0396356  0.0182505 0.0240672  1.31872  0.000496937  0.00128016
4.34  0.0402509  0.0183518 0.0238438  1.29926  0.000563664  0.00145286
4.36  0.039854  0.0181469 0.0237558  1.30908  0.000638986  0.00164866
4.38  0.0447095  0.018068 0.0237504  1.3145  0.000724809  0.00187212
4.4  0.0407383  0.0177674 0.0234453  1.31957  0.000821981  0.00212603
4.42  0.0409772  0.0180656 0.0237954  1.31716  0.000931697  0.00241472
4.44  0.0432445  0.0181894 0.0237689  1.30675  0.00105642  0.0027444
4.46  0.044191  0.0182552 0.0239903  1.31416  0.00119775  0.00312173
4.48  0.0389647  0.0181308 0.0237506  1.30996  0.00135865  0.00355505
4.5  0.0428744  0.0178582 0.0234859  1.31513  0.00154101  0.00405458
4.52  0.0414763  0.0180354 0.0237467  1.31667  0.00174685  0.00462904
4.54  0.0401105  0.0180687 0.0236052  1.30641  0.00198117  0.00529989
4.56  0.03994  0.0186418 0.0241689  1.29649  0.00224487  0.00608249
4.58  0.0386205  0.0183865 0.0239141  1.30064  0.0025471  0.00702039
4.6  0.0399071  0.0180251 0.0237683  1.31862  0.00289033  0.00816693
4.62  0.0407818  0.0181948 0.0238531  1.31098  0.00334054  0.0097087
4.64  0.0384616  0.0180334 0.0236447  1.31116  0.00392556  0.0118334
4.66  0.0412148  0.0191414 0.0240958  1.25883  0.00463807  0.0144301
4.68  0.0412962  0.018243 0.0239605  1.31341  0.00541828  0.0175389
4.7  0.0403697  0.0182676 0.024013  1.31451  0.00627232  0.0208199
4.72  0.0394035  0.0187379 0.0246247  1.31416  0.00730063  0.0246177
4.74  0.0378707  0.0188275 0.0246332  1.30836  0.00828427  0.028727
4.76  0.0397115  0.0188644 0.0250054  1.32554  0.00952953  0.0322431
4.78  0.0381294  0.0191975 0.0251766  1.31145  0.0107152  0.0382782
4.8  0.0471331  0.0192031 0.0255153  1.32871  0.012053  0.0421735
4.82  0.0463382  0.0199503 0.0264682  1.3267  0.0137279  0.0482577
4.84  0.041956  0.0200929 0.0266422  1.32595  0.0151422  0.0533219
4.86  0.0393006  0.020743 0.0276393  1.33246  0.0171563  0.0574745
4.88  0.0388988  0.0213098 0.0287189  1.34768  0.0192328  0.0644035
4.9  0.0385757  0.0223898 0.0303032  1.35344  0.0217036  0.0698795
4.92  0.0485964  0.0235669 0.0323184  1.37135  0.0246824  0.0766729
4.94  0.0412911  0.0249909 0.034503  1.38062  0.0278659  0.0832493
4.96  0.0400169  0.0272013 0.0378885  1.39289  0.0318666  0.0842824
4.98  0.0390003  0.0293965 0.0415224  1.41249  0.0365236  0.096264
5  0.038705  0.0321349 0.0460467  1.43292  0.0420202  0.103833
5.02  0.0389432  0.0368098 0.0530465  1.4411  0.049453  0.112258
5.04  0.0381299  0.0413247 0.0609559  1.47505  0.0581437  0.122093
5.06  0.0472038  0.0478633 0.0723255  1.51108  0.0700808  0.127886
5.08  0.0399211  0.0570242 0.0871369  1.52807  0.0854074  0.140319


==> images/dat/test1c.dat <==
xCut  meshSize  totErr  totEst  IEff  EstGamma  EstGammaNew
0.1  0.0202557  0.011618 0.0149827  1.28961  4.7136e-15  7.33129e-15
0.2  0.021641  0.0117558 0.0150059  1.27647  5.65667e-15  1.06098e-14
0.3  0.0226051  0.0116456 0.0150237  1.29008  6.55199e-15  1.46607e-14
0.4  0.0226883  0.0115933 0.0150553  1.29863  1.2071e-14  2.83322e-14
0.5  0.0236471  0.0116775 0.0151065  1.29365  1.95661e-14  4.95648e-14
0.6  0.0223704  0.0115645 0.0150691  1.30304  3.60655e-14  9.22149e-14
0.7  0.0226883  0.0117023 0.0150321  1.28454  6.63313e-14  1.70087e-13
0.8  0.0218978  0.0117015 0.0150212  1.2837  1.24982e-13  3.20202e-13
0.9  0.0225131  0.0116292 0.015062  1.29519  2.32933e-13  5.97789e-13
1  0.0221879  0.0115324 0.0150792  1.30756  4.36691e-13  1.12095e-12
1.1  0.0204358  0.011608 0.0150217  1.29408  8.16214e-13  2.09752e-12
1.2  0.0210009  0.0116392 0.0150542  1.29341  1.53005e-12  3.92938e-12
1.3  0.0203364  0.0117099 0.0151621  1.29482  2.86691e-12  7.36557e-12
1.4  0.0232599  0.0116374 0.015045  1.29281  5.37323e-12  1.38039e-11
1.5  0.0206101  0.0116218 0.0150483  1.29484  1.00733e-11  2.58783e-11
1.6  0.0210689  0.0116207 0.014991  1.29002  1.88808e-11  4.8506e-11
1.7  0.0214128  0.0117532 0.0150782  1.2829  3.5388e-11  9.09146e-11
1.8  0.0207879  0.0116148 0.015057  1.29636  6.63381e-11  1.70428e-10
1.9  0.0207355  0.0116803 0.0149766  1.2822  1.24339e-10  3.19431e-10
2  0.0203787  0.0115858 0.0150723  1.30093  2.33076e-10  5.98786e-10
2.1  0.024391  0.0116683 0.0150883  1.29311  4.36882e-10  1.12236e-09
2.2  0.0204746  0.011565 0.0150131  1.29816  8.18955e-10  2.1039e-09
2.3  0.0216339  0.0115913 0.0150209  1.29589  1.53508e-09  3.94366e-09
2.4  0.0209176  0.011625 0.0149777  1.2884  2.87761e-09  7.39261e-09
2.5  0.0226884  0.0116148 0.015014  1.29266  5.39355e-09  1.38562e-08
2.6  0.0205296  0.0117335 0.0150208  1.28016  1.01104e-08  2.59738e-08
2.7  0.0231142  0.0115577 0.0151342  1.30944  1.89504e-08  4.8683e-08
2.8  0.0205348  0.011584 0.0150301  1.29749  3.55251e-08  9.12616e-08
2.9  0.0221425  0.0117087 0.0150376  1.2843  6.6587e-08  1.71057e-07
3  0.0197647  0.0116124 0.0149457  1.28705  1.24818e-07  3.20651e-07
3.1  0.0221064  0.0116402 0.0150094  1.28945  2.33953e-07  6.01026e-07
3.2  0.0205158  0.0117192 0.0151477  1.29255  4.3848e-07  1.12648e-06
3.3  0.0229874  0.0118446 0.0150777  1.27296  8.2194e-07  2.11162e-06
3.4  0.0199772  0.0116208 0.0150059  1.2913  1.54084e-06  3.95852e-06
3.5  0.0211827  0.0115889 0.0149567  1.29061  2.88829e-06  7.42017e-06
3.6  0.0212094  0.0115634 0.0149782  1.29531  5.41397e-06  1.39087e-05
3.7  0.0221912  0.0114876 0.0149322  1.29986  1.01482e-05  2.6072e-05
3.8  0.0250795  0.0115875 0.0149706  1.29196  1.90224e-05  4.88708e-05
3.9  0.0218987  0.0115476 0.0149263  1.29259  3.56567e-05  9.16079e-05
4  0.0194314  0.011546 0.0149696  1.29652  6.68383e-05  0.000171715
4.1  0.0224864  0.0117663 0.0149207  1.26809  0.000125284  0.000321915
4.2  0.0205692  0.0115452 0.0149319  1.29333  0.000234842  0.000603663
4.22  0.0202536  0.0116249 0.0150105  1.29124  0.000266283  0.000684539
4.24  0.0217246  0.0116025 0.0149464  1.28821  0.000301941  0.000776382
4.26  0.0215097  0.0116568 0.0151312  1.29807  0.000342327  0.000880482
4.28  0.021778  0.0115633 0.0150027  1.29744  0.000388213  0.000998759
4.3  0.0209857  0.0115359 0.0149758  1.2982  0.000440209  0.00113302
4.32  0.0209158  0.0116554 0.0150374  1.29016  0.000499149  0.00128539
4.34  0.0198879  0.0115863 0.015  1.29464  0.000565986  0.00145851
4.36  0.0203874  0.0116912 0.0150019  1.28318  0.000641732  0.0016552
4.38  0.0212094  0.0115517 0.0149719  1.29608  0.000727747  0.00187912
4.4  0.0209669  0.0116524 0.0149515  1.28313  0.000825186  0.00213382
4.42  0.021463  0.011585 0.0149951  1.29436  0.000935622  0.0024241
4.44  0.020486  0.0115962 0.0150996  1.30211  0.00106088  0.00275548
4.46  0.0215541  0.0116497 0.0150625  1.29295  0.00120302  0.00313458
4.48  0.0218586  0.0114734 0.0149952  1.30696  0.00136415  0.00356909
4.5  0.0205301  0.011453 0.014901  1.30106  0.00154705  0.00406954
4.52  0.020522  0.0117581 0.0151449  1.28804  0.00175399  0.00464697
4.54  0.0204596  0.0120533 0.0150893  1.25188  0.00198916  0.00532001
4.56  0.0205622  0.0117228 0.0151334  1.29094  0.0022555  0.00611001
4.58  0.0234243  0.0116702 0.0152818  1.30947  0.00255768  0.00705125
4.6  0.0224234  0.0115528 0.0150674  1.30422  0.00290099  0.00820284
4.62  0.0202361  0.0118528 0.0153566  1.29561  0.00331461  0.0097206
4.64  0.0202917  0.0117001 0.0153117  1.30868  0.00381659  0.0117383
4.66  0.0210208  0.0120739 0.0155649  1.28914  0.00441005  0.0142339
4.68  0.0205342  0.0120262 0.0156998  1.30546  0.00507427  0.0172486
4.7  0.0221915  0.0120334 0.015718  1.3062  0.00580775  0.0204362
4.72  0.0218891  0.0123051 0.0161593  1.31322  0.00665019  0.0240932
4.74  0.0217827  0.0125073 0.0165391  1.32236  0.00757263  0.0279352
4.76  0.0224361  0.0129418 0.0169867  1.31254  0.00863711  0.0320171
4.78  0.0196824  0.0130733 0.0174329  1.33348  0.00976872  0.0365197
4.9  0.0216003  0.017762 0.024481  1.37828  0.020594  0.0685684
4.92  0.0212772  0.0193712 0.0269783  1.39271  0.0235244  0.074921
4.94  0.0223703  0.02111 0.0297084  1.40732  0.0268382  0.0825121
4.96  0.0222478  0.0235274 0.0333452  1.41729  0.0308409  0.087707
4.98  0.0220962  0.026257 0.0377046  1.43598  0.0355573  0.0961254
5  0.0215913  0.0296401 0.0430273  1.45166  0.041274  0.10332
5.02  0.0212727  0.0339542 0.0499301  1.47051  0.0484545  0.11198
5.04  0.0207375  0.0391308 0.0587873  1.50233  0.0576406  0.118733
5.06  0.0214662  0.0463373 0.0713855  1.54056  0.0704568  0.125296
5.08  0.0221499  0.0556122 0.0895266  1.60984  0.0888639  0.138119



==> images/dat/test2a.dat <==
meshSize totErr totEst  IEff
    0.0790    0.0286    0.0373    1.3057
    0.0407    0.0180    0.0238    1.3183
    0.0208    0.0116    0.0151    1.3042
    0.0113    0.0062    0.0098    1.5833



==> images/dat/test2b.dat <==
xCut  meshSize  totErr  totEst  IEff  EstGamma  EstGammaNew
4.6  0.079009  0.028567 0.0372987  1.30566  0.00288191  0.00811775
4.6  0.0406704  0.0180335 0.0237743  1.31834  0.00289033  0.00816693
4.6  0.0208477  0.0115528 0.0150674  1.30422  0.002901  0.00820285
4.6  0.0113466  0.00621969 0.00984766  1.5833  0.00290545  0.00821667



==> images/dat/test2bBIS.dat <==
meshSize EstGamma  
0.079009   0.00288191  
0.0406704   0.00289033  
0.0208477   0.002901 
0.0151465   0.00290404 
0.0113466    0.00290545 


==> images/dat/test2c.dat <==
xCut  meshSize  totErr  totEst  IEff  EstGamma  EstGammaNew
5.08  0.07855  0.0603915 0.0899753  1.48987  0.0857107  0.146357
5.08  0.0399211  0.0570242 0.0871369  1.52807  0.0854074  0.140319
5.08  0.0221499  0.0556122 0.0895266  1.60984  0.0888639  0.138119
5.08  0.0118339  0.0550163 0.0903061  1.64144  0.0900393  0.137263


